LeadCache: Regret-Optimal Caching in Networks

We consider an online prediction problem in the context of network caching. Assume that multiple users are connected to several caches via a bipartite network. At any time slot, each user may request an arbitrary file chosen from a large catalog. A user's request at a slot is met if the requested file is cached in at least one of the caches connected to the user. Our objective is to predict, prefetch, and optimally distribute the files on the caches at each slot to maximize the total number of cache hits. The problem is non-trivial due to the non-convex and non-smooth nature of the objective function. In this paper, we propose $\texttt{LeadCache}$ - an efficient online caching policy based on the Follow-the-Perturbed-Leader paradigm. We show that $\texttt{LeadCache}$ is regret-optimal up to a factor of $\tilde{O}(n^{3/8}),$ where $n$ is the number of users. We design two efficient implementations of the $\texttt{LeadCache}$ policy, one based on Pipage rounding and the other based on Madow's sampling, each of which makes precisely one call to an LP-solver per iteration. Furthermore, with a Strong-Law-type assumption, we show that the total number of file fetches under $\texttt{LeadCache}$ remains almost surely finite over an infinite horizon. Finally, we derive an approximately tight regret lower bound using results from graph coloring. We conclude that the learning-based $\texttt{LeadCache}$ policy decisively outperforms the state-of-the-art caching policies both theoretically and empirically.

==> data11/LFU_Downloads.csv <==
0
12.347142857142858
13.568085106382979
13.563157894736841
13.5
13.619387755102041
14.01123595505618
13.863636363636363
14.048453608247423
13.664516129032258
14.245555555555555


==> data11/LFU_Hits.csv <==
0
0.5619047619047619
0.5056737588652482
0.4898245614035088
0.4945054945054945
0.5102040816326531
0.5089887640449439
0.5141414141414141
0.4859106529209622
0.5114695340501793
0.46555555555555556


==> data11/LRU_Downloads.csv <==
0
11.717142857142857
13.347872340425532
13.865263157894736
13.502197802197802
13.201020408163265
13.410112359550562
13.575757575757576
13.482474226804124
13.825806451612904
13.827777777777778


==> data11/LRU_Hits.csv <==
0
0.5447619047619048
0.4716312056737589
0.4589473684210526
0.4582417582417582
0.4782312925170068
0.47752808988764045
0.4622895622895623
0.4652920962199313
0.45376344086021503
0.44962962962962966


==> data11/LeadCache_Downloads.csv <==
0
1.8628571428571428
1.7968085106382978
2.16
1.8208791208791208
1.836734693877551
1.404494382022472
1.696969696969697
1.6
1.6623655913978495
1.7033333333333334


==> data11/LeadCache_Hits.csv <==
0
0.8476190476190476
0.8507092198581561
0.8421052631578947
0.8373626373626374
0.8482993197278912
0.8565543071161049
0.8481481481481481
0.836426116838488
0.8390681003584229
0.8537037037037037


==> data11/OPT_Downloads.csv <==
0
6.408571428571428
4.951063829787234
4.277894736842105
5.953846153846154
4.525510204081633
5.461797752808989
4.8232323232323235
4.870103092783505
4.827956989247312
5.1866666666666665


==> data11/OPT_Hits.csv <==
0
0.6152380952380953
0.5904255319148937
0.5866666666666667
0.5681318681318681
0.5727891156462585
0.5808988764044943
0.5740740740740741
0.5879725085910653
0.5745519713261649
0.5592592592592592


==> data40/LFU_Downloads.csv <==
0
6.357311320754717
5.23
5.474264705882353
4.961734693877551
5.555
5.639705882352941
6.1225
5.587053571428571
4.347355769230769
5.679545454545455
5.149764150943396
5.279545454545454
6.91625
5.17578125
5.3046875
3.37875
5.053385416666667
5.105
5.009803921568627
4.80787037037037


==> data40/LFU_Hits.csv <==
0
0.6349056603773585
0.594
0.4774509803921569
0.6540816326530612
0.543
0.6348039215686274
0.659
0.5540178571428571
0.6865384615384615
0.6168181818181818
0.6273584905660378
0.5495454545454546
0.5925
0.6265625
0.6661458333333333
0.5525
0.6291666666666667
0.513
0.6455882352941177
0.6240740740740741


==> data40/LRU_Downloads.csv <==
0
8.140330188679245
8.1525
8.511029411764707
8.292091836734693
8.1975
8.275735294117647
8.33625
8.225446428571429
7.765625
8.369318181818182
8.27004716981132
8.311363636363636
8.24
8.484375
8.296875
8.45
8.497395833333334
8.30375
8.349264705882353
8.121527777777779


==> data40/LRU_Hits.csv <==
0
0.30943396226415093
0.332
0.29754901960784313
0.28061224489795916
0.316
0.278921568627451
0.316
0.2910714285714286
0.37115384615384617
0.29454545454545455
0.3589622641509434
0.29363636363636364
0.333
0.31302083333333336
0.29322916666666665
0.2945
0.3234375
0.3155
0.2995098039215686
0.30694444444444446


==> data40/LeadCache_Downloads.csv <==
0
3.2216981132075473
3.34375
3.7830882352941178
3.267857142857143
3.59
3.480392156862745
3.02625
3.3761160714285716
3.751201923076923
3.528409090909091
3.729952830188679
3.5056818181818183
3.3275
3.7044270833333335
3.0091145833333335
3.84625
3.4817708333333335
3.34875
3.655637254901961
3.0706018518518516


==> data40/LeadCache_Downloads_Madow.csv <==
0
4.77122641509434
4.74375
5.248774509803922
4.747448979591836
4.8725
4.553921568627451
4.235
5.029017857142857
5.278846153846154
4.486363636363636
5.148584905660377
4.823863636363637
4.9825
5.059895833333333
4.669270833333333
5.0875
4.907552083333333
4.34875
4.9375
4.826388888888889


==> data40/LeadCache_Hits.csv <==
0
0.9490566037735849
0.9585
0.9446078431372549
0.9494897959183674
0.945
0.9367647058823529
0.9355
0.9433035714285715
0.9322115384615385
0.9313636363636364
0.95
0.9409090909090909
0.944
0.9265625
0.940625
0.9455
0.953125
0.94
0.9470588235294117
0.9458333333333333


==> data40/LeadCache_Hits_Madow.csv <==
0
0.8400943396226415
0.8505
0.8441176470588235
0.8448979591836735
0.8195
0.8397058823529412
0.8625
0.8580357142857142
0.8240384615384615
0.8595454545454545
0.8202830188679245
0.8622727272727273
0.7995
0.846875
0.8479166666666667
0.8395
0.8348958333333333
0.8405
0.878921568627451
0.8277777777777777


==> data40/OPT_Downloads.csv <==
0
2.5931603773584904
2.72125
2.696078431372549
2.6339285714285716
2.9025
2.5465686274509802
2.6875
2.607142857142857
2.4326923076923075
2.4943181818181817
2.786556603773585
2.5636363636363635
2.84875
2.75
2.8502604166666665
3.09625
3.0364583333333335
2.68
2.6237745098039214
2.4699074074074074


==> data40/OPT_Hits.csv <==
0
0.44669811320754715
0.4895
0.45098039215686275
0.4326530612244898
0.4995
0.41274509803921566
0.5095
0.42678571428571427
0.541826923076923
0.4531818181818182
0.5018867924528302
0.46454545454545454
0.5235
0.4859375
0.4671875
0.485
0.49895833333333334
0.4915
0.4970588235294118
0.4708333333333333


==> data40/Perturbed_LFU_Downloads.csv <==
0
0.5542452830188679
0.59375
0.571078431372549
0.5982142857142857
0.595
0.6470588235294118
0.5525
0.5647321428571429
0.6550480769230769
0.5943181818181819
0.5507075471698113
0.6022727272727273
0.58625
0.59765625
0.6354166666666666
0.63
0.5455729166666666
0.5325
0.5796568627450981
0.5995370370370371


==> data40/Perturbed_LFU_Hits.csv <==
0
0.7094339622641509
0.7115
0.7
0.7076530612244898
0.718
0.6740196078431373
0.709
0.6825892857142857
0.7201923076923077
0.6859090909090909
0.6995283018867925
0.71
0.7025
0.7359375
0.6729166666666667
0.73
0.7260416666666667
0.696
0.7093137254901961
0.6944444444444444


==> data40/perturbed_LFU_Downloads_Seq.csv <==
0
0.5542452830188679
0.59375
0.571078431372549
0.5982142857142857
0.595
0.6470588235294118
0.5525
0.5647321428571429
0.6550480769230769
0.5943181818181819
0.5507075471698113
0.6022727272727273
0.58625
0.59765625
0.6354166666666666
0.63
0.5455729166666666
0.5325
0.5796568627450981
0.5995370370370371


==> data40/perturbed_LFU_Hits_Seq.csv <==
0
0.7094339622641509
0.7115
0.7
0.7076530612244898
0.718
0.6740196078431373
0.709
0.6825892857142857
0.7201923076923077
0.6859090909090909
0.6995283018867925
0.71
0.7025
0.7359375
0.6729166666666667
0.73
0.7260416666666667
0.696
0.7093137254901961
0.6944444444444444

